Deep R-Learning for Continual Area Sweeping

Coverage path planning is a well-studied problem in robotics in which a robot must plan a path that passes through every point in a given area repeatedly, usually with a uniform frequency. To address the scenario in which some points need to be visited more frequently than others, this problem has been extended to non-uniform coverage planning. This paper considers the variant of non-uniform coverage in which the robot does not know the distribution of relevant events beforehand and must nevertheless learn to maximize the rate of detecting events of interest. This continual area sweeping problem has been previously formalized in a way that makes strong assumptions about the environment, and to date only a greedy approach has been proposed. We generalize the continual area sweeping formulation to include fewer environmental constraints, and propose a novel approach based on reinforcement learning in a Semi-Markov Decision Process. This approach is evaluated in an abstract simulation and in a high fidelity Gazebo simulation. These evaluations show significant improvement upon the existing approach in general settings, which is especially relevant in the growing area of service robotics.

==> rebuttal_1.txt <==
Review #214206

The paper describes a semi-Markov decision process-based approach to the area sweeping problem as a means of relaxing assumptions made by current solutions. The proposed approach uses deep R-learning to learn a policy that optimize the average number of detections per second. The method is evaluated against a baseline that greedily optimizes the average detection time and is shown to yield improved performance with regards to both the number of detections per second as well as the average detection time.

Area sweeping describes a general problem that is shared across a variety of robotics domains, As such, the ability to improve on the performance of the current state-of-the-art would be of interest to the robotics and AI communities. However, the paper over-states the novelty of the proposed method. Also, it is not clear whether the approach is scalable to real-world applications that involve diverse tasks in environments that are both larger and far more complex.

REBUTTAL:

We acknowledge that the deep R Learning algorithm is a straightforward extension. This however is necessary for solving the continual area sweeping task under our formulation, and is the first description of the algorithm to our knowledge.

For scalability to larger environments, we do not believe that this is an issue, as our second experiments in the Gazebo simulation had a realistic map size of area 901 m^2. In terms of diversity and complexity of tasks, we consider continual area sweeping to be the single task of sweeping an area. If however, the complexity comment is referring to more complex object appearance patterns, then this is a valid next step that we will explore in future work. That said, we see no reason why our formulation would not be relevant for such a situation as our state representation allows for such general patterns.

==> rebuttal_2.txt <==
--------------
Review #250360

This paper uses a reinforcement learning approach to address the continual area sweeping problem for mobile robot. In continual area sweeping problem, the goal is to maximize detection of the events per second over infinite horizon. The authors propose to use R learning, an RL algorithm that maximize undiscounted average reward (instead of cumulative discounted reward such as Q learning). To handle high-dimensional sensory input, the paper proposes an deep architecture where Q values are approximated by a deep neural network. The resulting approach is evaluated in Gazebo simulator, comparing with baseline approach of ADT-Greedy. The result surpasses ADT-Greedy under more relaxed assumptions and allow for memorization of geometric features.

Overall the approach proposed in the paper is quite interesting. Indeed, DPS metric seems more naturally fit into optimizing average reward situation, and R-learning is a more natural solution. The paper also pointed out that the reward should not simply be the average detection per second due to mismatch of time and decision steps, leading to its Proposition 1. It is the first time where I see a deep learning approach proposed for R-learning as well.

My concerns of the paper includes the following and would like to hear the authors' feedback during the rebuttal phase.

- I am not exactly sure if the continual area sweeping problem remains to be an interesting problem for robotics community. Recent work on mobile service robot focuses a lot on performing complex tasks such as delivery task, manipulation and HRI, while continual area sweeping seems to be of niche value.

- the presentation about R-learning framework is very confusing:

(a) why is the problem formulated as a semi-MDP rather than a MDP? I don't see the reason from the definition in 4.2

(b) the authors said "Since continual area sweeping operates in a continual setting, the average reward formulation is the best suited setting." Is this the real reason why R-learning is used? It seems to me that the metric of optimizing DPS seems to be real reason why R learning fits. Otherwise, I don't think continual setting makes R learning more suitable than other approaches such as Q learning.

(c) The value iteration summarized in Algorithm 1 seems to be quite confusing. I am not sure if the update on \rho values in Lines 11 and 12 are sound. Do they come from some literature on R-learning value iteration equations? From what I can find, the value iteration for R-learning is described in Section 2.7 of the following paper

[Mahadevan, 1996] S. Mahadevan. Average reward reinforcement learning: Foundations, algorithms, and empirical results. Machine Learning, 22:159–195, 1996.

(http://citeseerx.ist.psu.edu/viewdoc/download?doi=10.1.1.28.3423&rep=rep1&type=pdf)

I cannot associate Lines 11 and 12 with Step 3 of the value iteration equation. 

(d) Why is this approach related to Double Q? It seems it only uses one neural network, just for Q value approximation.


REBUTTAL:


Tasks mentioned such as delivery can greatly benefit from continual area sweeping. For example, in a delivery situation, a service robot could receive a continuing stream of delivery tasks throughout the day. In order to fulfill these deliveries, the robot needs to know both where the requested object is usually located and whether it currently exists there. Without this information, the robot must search every reasonable location every time it is tasked with delivering; a highly time-consuming and thus impractical chore. Having the robot execute continual area sweeping as an idle behavior throughout the day would enable the background knowledge required to efficiently do deliveries.

(a) A Semi-MDP allows for actions that take different amounts of time, unlike a traditional MDP. This is necessary for us as our actions are motion to any area of the robot's map. 

(b) It is true that optimizing DPS (Detections per Second) is fundamentally why the average reward setting and thus R Learning was chosen. However, even just the continual nature of the task suggests the average reward setting. Mahadevan 1996 writes, "This paper presents a detailed study of average reward reinforcement learning, an undiscounted optimality framework that is more appropriate for cyclical tasks than the much better studied discounted framework."

(c) 

(IGNORE (c) for now, we need to discuss this)

For line 11, this is equivalent to the referenced Mahadevan paper due to the following:

\rho = \rho + \alpha*(\Delta)                       (our update line 14)
\rho = \rho + \alpha*(r_j - \rho + q_{max} - Q)     (expanding)
\rho = (1-\alpha)\rho + \alpha*(r_j + q_{max} - Q)  (rearranging terms to get Mahadevan's update)

(d) We use a target network which is represented by the stale weights $\theta^-$ in Algorithm 1, just like in Double DQN. The update step for the stale weights has been omitted, which we will fix.

==> rebuttal_4.txt <==
----------
Review #255531

The paper suggests a deep reinforcement learning approach to handle the continual area sweeping problem, in which a robot needs to continually patrol an area in order to detect events that appear in the environment with different frequencies.

Overall, the contribution seems to be incremental over prior work. The modifications of the standard Double-DQN algorithm needed for this domain seem to be straightforward. Also, the deep learning method is only tested against a simple greedy algorithm, which in every step chooses a path with the highest expected number of events. However, there are many other patrolling algorithms in the literature that could have been used as more realistic baselines (e.g., N. Gatti. Game theoretical insights in strategic patrolling: Model and algorithm in normal-form. In Proc. ECAI, 2009.). 

Some additional comments:

1. The sentence “as one of efficiently the path planning or traversal behavior of multiple robots” (p. 1) is grammatically incorrect.

2. Section 3.1 – The mathematical definition of DPS (Detections per second) is unclear. What is the relation between the time of the decision step t_n and the times of the detected events d_i?

3. Section 4.2 – Some motivation should be given for the exponential decay of the time since an event was last detected. Please provide some real-world scenarios in which this assumption makes sense.

4. Algorithm 1 – there are many missing details in the algorithm. For example, the loss function L (step 10) is not defined. Also, it seems that a target network is being used here (with parameters theta minus), but it is not updated anywhere in the algorithm. Finally, it seems that lines 8-15 should be performed inside a loop for every sample in the current mini-batch.

5. Section 5 Figure 1 – It is unclear why an autoencoder network is used here. In autoencoders the output should be identical to the input, while here the output of the network (action values) is different from the input (the grid cells).

6. Section 5.1 (Binomial Assumption) – it is unclear why the first 9 actions should be (A, A, A, A, A, B, A, A, B) if the ratio of the events occurring at A and B is 2:1. Please provide a formal proof.

7. Section 5.3 – this section is missing some quantitative results from the experiment. For example, what were the DPS and ADT?

8. Section 5.3 – it is unclear how the robot was able to associate the visual appearance of the cubicle with the facts that events often happen there, if the robot has no visual perception.

Other typo/editing errors:

1. “such as a spilled drinks” (p. 2) – remove the a.

2. “at the cell corresponding to their events” (p. 3) –> “at the cells”.


REBUTTAL


Thank you for your close read of the paper and for your detailed comments.

We acknowledge that the deep R Learning algorithm is a relatively straightforward extension of existing methods. However it is necessary for solving the continual area sweeping task under our formulation, and to the best of our knowledge is the first presentation of the algorithm.

We agree that the patrolling literature is quite related.  However, at least the paper mentioned concerns an adversarial setting where there is a game between the agent and an adversary. This is relevant, and we will be sure to reference it. However, in our case, we assume that events come from a stationary distribution, as is appropriate for modeling objects in a semantic mapping task, messes in a cleaning up task, etc. We will clarify this assumption in the paper.

Thank you for finding the typos; we will correct them in the text.

2. In section 3.1, d_i refers to the number of detections at step i. So in the definition of DPS (Detections per Second), the sum is the total detections seen up through the current step n, divided by t_n which is the wall-clock time at step n.

3. The motivation for the exponential decay is mathematical. If no event has been seen in a grid cell, the decay value is 0 (since t_d in the definition in section 4.2 is infinity). When an object is first seen, the decay takes on a value of 1 (since t_d is 0). As time passes since an event is seen in the grid cell, the decay value converges to 0 (i.e. as time goes on, we approach never having seen an
event before). This is not meant to model the actual temporal dynamics of the events, which is a feature that is left for the function approximator to learn.

4. Thank you.  We will make these changes to the algorithm.

5. The proper term to use here is encoder-decoder network, which we will correct.

6. This action sequence is verified by running the ADT-greedy algorithm on the example gridworld. Due to limited space, we only provide an informal proof here: ADT-greedy selects the path with the highest impact, where by impact we mean the expected number of events averaged by the number of steps. Suppose the robot starts in A. It takes 4 steps to reach B, or 1 step to stay in A. Since p_A=1/2, p_B=1/4, the impact by staying in A is 1/2, and the impact by going to B is 1/4*(time since last visit + travel
time)/4. Therefore, the robot stays in A for 5 steps and reaches B at step 9. Then it goes to A and visits B once every 9 steps by repeating (A, A, B).

7. That set of experiments is meant as qualitative results to show the remembrance of geometric features. Moreover, it is not clear how to interpret ADT and DPS in this setting, as we are not comparing with a baseline since the baseline we use in the paper cannot remember geometric features, and is impractical for large grids.

8. By geometric features, we are not referring to visual features, but rather the features in the 2D map which is part of our state. We will make this more clear in the text.

==> reviews_ijcai.txt <==
Review #214206

The paper describes a semi-Markov decision process-based approach to the area sweeping problem as a means of relaxing assumptions made by current solutions. The proposed approach uses deep R-learning to learn a policy that optimize the average number of detections per second. The method is evaluated against a baseline that greedily optimizes the average detection time and is shown to yield improved performance with regards to both the number of detections per second as well as the average detection time.

Area sweeping describes a general problem that is shared across a variety of robotics domains, As such, the ability to improve on the performance of the current state-of-the-art would be of interest to the robotics and AI communities. However, the paper over-states the novelty of the proposed method. Also, it is not clear whether the approach is scalable to real-world applications that involve diverse tasks in environments that are both larger and far more complex.

--------------
Review #250360

This paper uses a reinforcement learning approach to address the continual area sweeping problem for mobile robot. In continual area sweeping problem, the goal is to maximize detection of the events per second over infinite horizon. The authors propose to use R learning, an RL algorithm that maximize undiscounted average reward (instead of cumulative discounted reward such as Q learning). To handle high-dimensional sensory input, the paper proposes an deep architecture where Q values are approximated by a deep neural network. The resulting approach is evaluated in Gazebo simulator, comparing with baseline approach of ADT-Greedy. The result surpasses ADT-Greedy under more relaxed assumptions and allow for memorization of geometric features.

Overall the approach proposed in the paper is quite interesting. Indeed, DPS metric seems more naturally fit into optimizing average reward situation, and R-learning is a more natural solution. The paper also pointed out that the reward should not simply be the average detection per second due to mismatch of time and decision steps, leading to its Proposition 1. It is the first time where I see a deep learning approach proposed for R-learning as well.

My concerns of the paper includes the following and would like to hear the authors' feedback during the rebuttal phase.

- I am not exactly sure if the continual area sweeping problem remains to be an interesting problem for robotics community. Recent work on mobile service robot focuses a lot on performing complex tasks such as delivery task, manipulation and HRI, while continual area sweeping seems to be of niche value.

- the presentation about R-learning framework is very confusing:

(a) why is the problem formulated as a semi-MDP rather than a MDP? I don't see the reason from the definition in 4.2

(b) the authors said "Since continual area sweeping operates in a continual setting, the average reward formulation is the best suited setting." Is this the real reason why R-learning is used? It seems to me that the metric of optimizing DPS seems to be real reason why R learning fits. Otherwise, I don't think continual setting makes R learning more suitable than other approaches such as Q learning.

(c) The value iteration summarized in Algorithm 1 seems to be quite confusing. I am not sure if the update on \rho values in Lines 11 and 12 are sound. Do they come from some literature on R-learning value iteration equations? From what I can find, the value iteration for R-learning is described in Section 2.7 of the following paper

[Mahadevan, 1996] S. Mahadevan. Average reward reinforcement learning: Foundations, algorithms, and empirical results. Machine Learning, 22:159–195, 1996.

(http://citeseerx.ist.psu.edu/viewdoc/download?doi=10.1.1.28.3423&rep=rep1&type=pdf)

I cannot associate Lines 11 and 12 with Step 3 of the value iteration equation. 

(d) Why is this approach related to Double Q? It seems it only uses one neural network, just for Q value approximation.

---------
Review #254012

This paper presents a new method based on reinforcement learning for the single robot continual area sweeping problem.

The paper is generally well-written, solid, clear, well-structured and within the scope of the conference. Relevant related work is cited and the paper is well situated within the state of the art. However, it is not particularly innovative or ambitious. It addresses only the single robot problem and does not propose genuinely new ideas in Reinforcement Learning. The results are not surprising.

The section on effects of assumptions is greatly appreciated, as they are very useful to understand some key differences between the proposed approach and the baseline approach by Ahmadi and Stone.

The authors should also look into research in spatio-temporal modeling, which explicitly deal with change detection and prediction of states using robots in real-world applications.

The use of a Gazebo simulation is also a plus.

Footnote 1 should have been much more detailed.

Informal sentences should be avoided, such as:

“The robot’s utility is optimal when the time between the appearance of a mess and cleaning it up is minimal.“

“Instead of minimizing the time to service the biggest mess, our goal…”

“In the cleaning task, an event can be described by a boolean variable of whether there is trash in a grid”
 

----------
Review #255531

The paper suggests a deep reinforcement learning approach to handle the continual area sweeping problem, in which a robot needs to continually patrol an area in order to detect events that appear in the environment with different frequencies.

Overall, the contribution seems to be incremental over prior work. The modifications of the standard Double-DQN algorithm needed for this domain seem to be straightforward. Also, the deep learning method is only tested against a simple greedy algorithm, which in every step chooses a path with the highest expected number of events. However, there are many other patrolling algorithms in the literature that could have been used as more realistic baselines (e.g., N. Gatti. Game theoretical insights in strategic patrolling: Model and algorithm in normal-form. In Proc. ECAI, 2008.). 

Some additional comments:

1. The sentence “as one of efficiently the path planning or traversal behavior of multiple robots” (p. 1) is grammatically incorrect.

2. Section 3.1 – The mathematical definition of DPS (Detections per second) is unclear. What is the relation between the time of the decision step t_n and the times of the detected events d_i?

3. Section 4.2 – Some motivation should be given for the exponential decay of the time since an event was last detected. Please provide some real-world scenarios in which this assumption makes sense.

4. Algorithm 1 – there are many missing details in the algorithm. For example, the loss function L (step 10) is not defined. Also, it seems that a target network is being used here (with parameters theta minus), but it is not updated anywhere in the algorithm. Finally, it seems that lines 8-15 should be performed inside a loop for every sample in the current mini-batch.

5. Section 5 Figure 1 – It is unclear why an autoencoder network is used here. In autoencoders the output should be identical to the input, while here the output of the network (action values) is different from the input (the grid cells).

6. Section 5.1 (Binomial Assumption) – it is unclear why the first 9 actions should be (A, A, A, A, A, B, A, A, B) if the ratio of the events occurring at A and B is 2:1. Please provide a formal proof.

7. Section 5.3 – this section is missing some quantitative results from the experiment. For example, what were the DPS and ADT?

8. Section 5.3 – it is unclear how the robot was able to associate the visual appearance of the cubicle with the facts that events often happen there, if the robot has no visual perception.

Other typo/editing errors:

1. “such as a spilled drinks” (p. 2) – remove the a.

2. “at the cell corresponding to their events” (p. 3) –> “at the cells”.
